NuSTAR detection of a broad absorption line in IGR J06074+2205

We present the broadband X-ray study of the BeXRB pulsar IGR J06074+2205 using NuSTAR observations. The temporal and spectral characteristics of the source are investigated. We detect coherent X-ray pulsations of the source and determine the spin period evolution. Using the current spin period data of the source, we show that the source is spinning down at 0.0202(2)\; s\; $day^{-1}$. The pulse profiles are found to evolve with energy and luminosity. Another interesting feature of the source is that the pulse profiles are dual peaked. The dual-peaked pulse profile is characterized by a decreasing secondary peak amplitude with increasing energy. We also observed a proportionate increase in the primary peak amplitude as the energy increases. The pulse fraction exhibits an overall increasing trend with the energy. The X-ray continuum of the source indicates the existence of a characteristic absorption feature with a centroid energy $\sim 55$ keV, which may be interpreted as a cyclotron line. We estimate the corresponding magnetic field strength to be $\sim4.74\times10^{12}$ G. A peculiar `10 keV' absorption feature is observed in the X-ray spectra of the second observation.The luminosity measurements predict that the source may be accreting in the sub-critical regime.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



